LoRA-X: Bridging Foundation Models with Training-Free Cross-Model Adaptation

The rising popularity of large foundation models has led to a heightened demand for parameter-efficient fine-tuning methods, such as Low-Rank Adaptation (LoRA), which offer performance comparable to full model fine-tuning while requiring only a few additional parameters tailored to the specific base model. When such base models are deprecated and replaced, all associated LoRA modules must be retrained, requiring access to either the original training data or a substantial amount of synthetic data that mirrors the original distribution. However, the original data is often inaccessible due to privacy or licensing issues, and generating synthetic data may be impractical and insufficiently representative. These factors complicate the fine-tuning process considerably. To address this challenge, we introduce a new adapter, Cross-Model Low-Rank Adaptation (LoRA-X), which enables the training-free transfer of LoRA parameters across source and target models, eliminating the need for original or synthetic training data. Our approach imposes the adapter to operate within the subspace of the source base model. This constraint is necessary because our prior knowledge of the target model is limited to its weights, and the criteria for ensuring the adapter's transferability are restricted to the target base model's weights and subspace. To facilitate the transfer of LoRA parameters of the source model to a target model, we employ the adapter only in the layers of the target model that exhibit an acceptable level of subspace similarity. Our extensive experiments demonstrate the effectiveness of LoRA-X for text-to-image generation, including Stable Diffusion v1.5 and Stable Diffusion XL.

==> csv_files/Unet_SDXL_vs_SSD-1B_db.2.attentions.0_cka_left_right.csv <==
,model_qkvout_key,model_key,left_cka,right_cka
1,db.3.at1,down-blocks.2.attentions.0.transformer-blocks.3.attn1.to-k,0.250717193,0.4215042
2,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.to-out.0,0.443136394,0.251951814
3,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.to-q,0.249084741,0.429118544
4,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.to-v,0.253676116,0.434355646
5,db.3.at2,down-blocks.2.attentions.0.transformer-blocks.3.attn2.to-k,0.251220047,0.190148741
6,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.to-out.0,0.26851508,0.249039978
7,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.to-q,0.24988465,0.271942616
8,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.to-v,0.247465923,0.201170057
9,db.4.at1,down-blocks.2.attentions.0.transformer-blocks.4.attn1.to-k,0.252831399,0.462669998
10,,down-blocks.2.attentions.0.transformer-blocks.4.attn1.to-out.0,0.492399693,0.252841085
11,,down-blocks.2.attentions.0.transformer-blocks.4.attn1.to-q,0.253457367,0.467879295
12,,down-blocks.2.attentions.0.transformer-blocks.4.attn1.to-v,0.251420796,0.490576178
13,db.4.at2,down-blocks.2.attentions.0.transformer-blocks.4.attn2.to-k,0.249403208,0.188643306
14,,down-blocks.2.attentions.0.transformer-blocks.4.attn2.to-out.0,0.292741448,0.245995849
15,,down-blocks.2.attentions.0.transformer-blocks.4.attn2.to-q,0.249894351,0.26952076
16,,down-blocks.2.attentions.0.transformer-blocks.4.attn2.to-v,0.244422078,0.221800894
17,db.5.at1,down-blocks.2.attentions.0.transformer-blocks.5.attn1.to-k,0.247198671,0.47501412
18,,down-blocks.2.attentions.0.transformer-blocks.5.attn1.to-out.0,0.507875085,0.248057097
19,,down-blocks.2.attentions.0.transformer-blocks.5.attn1.to-q,0.249650717,0.474943638
20,,down-blocks.2.attentions.0.transformer-blocks.5.attn1.to-v,0.247890115,0.501371741
21,db.5.at2,down-blocks.2.attentions.0.transformer-blocks.5.attn2.to-k,0.248988956,0.18400225
22,,down-blocks.2.attentions.0.transformer-blocks.5.attn2.to-out.0,0.314256459,0.249282628
23,,down-blocks.2.attentions.0.transformer-blocks.5.attn2.to-q,0.250292361,0.264906645
24,,down-blocks.2.attentions.0.transformer-blocks.5.attn2.to-v,0.248095125,0.246916726
25,db.6.at1,down-blocks.2.attentions.0.transformer-blocks.6.attn1.to-k,0.844982743,0.854397416
26,,down-blocks.2.attentions.0.transformer-blocks.6.attn1.to-out.0,0.847223401,0.854443192
27,,down-blocks.2.attentions.0.transformer-blocks.6.attn1.to-q,0.825270295,0.835249126
28,,down-blocks.2.attentions.0.transformer-blocks.6.attn1.to-v,0.888610661,0.881324947
29,db.6.at2,down-blocks.2.attentions.0.transformer-blocks.6.attn2.to-k,0.750451684,0.712705612
30,,down-blocks.2.attentions.0.transformer-blocks.6.attn2.to-out.0,0.636383951,0.721533477
31,,down-blocks.2.attentions.0.transformer-blocks.6.attn2.to-q,0.825842083,0.816926122
32,,down-blocks.2.attentions.0.transformer-blocks.6.attn2.to-v,0.820091844,0.758448899
33,db.7.at1,down-blocks.2.attentions.0.transformer-blocks.7.attn1.to-k,0.245379776,0.459629446
34,,down-blocks.2.attentions.0.transformer-blocks.7.attn1.to-out.0,0.454062998,0.251284987
35,,down-blocks.2.attentions.0.transformer-blocks.7.attn1.to-q,0.245462224,0.457082689
36,,down-blocks.2.attentions.0.transformer-blocks.7.attn1.to-v,0.249604374,0.47778815
37,db.7.at2,down-blocks.2.attentions.0.transformer-blocks.7.attn2.to-k,0.250909269,0.175606117
38,,down-blocks.2.attentions.0.transformer-blocks.7.attn2.to-out.0,0.313155115,0.253360599
39,,down-blocks.2.attentions.0.transformer-blocks.7.attn2.to-q,0.249745563,0.256371677
40,,down-blocks.2.attentions.0.transformer-blocks.7.attn2.to-v,0.251437247,0.262193382
41,db.8.at1,down-blocks.2.attentions.0.transformer-blocks.8.attn1.to-k,0.253212392,0.444654316
42,,down-blocks.2.attentions.0.transformer-blocks.8.attn1.to-out.0,0.422257602,0.251316994
43,,down-blocks.2.attentions.0.transformer-blocks.8.attn1.to-q,0.252263606,0.440003067
44,,down-blocks.2.attentions.0.transformer-blocks.8.attn1.to-v,0.250726491,0.464949518
45,db.8.at2,down-blocks.2.attentions.0.transformer-blocks.8.attn2.to-k,0.249540612,0.173061892
46,,down-blocks.2.attentions.0.transformer-blocks.8.attn2.to-out.0,0.299901396,0.251315117
47,,down-blocks.2.attentions.0.transformer-blocks.8.attn2.to-q,0.249632552,0.255573452
48,,down-blocks.2.attentions.0.transformer-blocks.8.attn2.to-v,0.250317633,0.24778454
49,db.9.at1,down-blocks.2.attentions.0.transformer-blocks.9.attn1.to-k,0.255581677,0.443419278
50,,down-blocks.2.attentions.0.transformer-blocks.9.attn1.to-out.0,0.398743987,0.252184361
51,,down-blocks.2.attentions.0.transformer-blocks.9.attn1.to-q,0.256174028,0.438306868
52,,down-blocks.2.attentions.0.transformer-blocks.9.attn1.to-v,0.250598043,0.44930163
53,db.9.at2,down-blocks.2.attentions.0.transformer-blocks.9.attn2.to-k,0.250301838,0.176095039
54,,down-blocks.2.attentions.0.transformer-blocks.9.attn2.to-out.0,0.284463227,0.249099106
55,,down-blocks.2.attentions.0.transformer-blocks.9.attn2.to-q,0.249824598,0.255221397
56,,down-blocks.2.attentions.0.transformer-blocks.9.attn2.to-v,0.248307735,0.233179092

==> csv_files/Unet_SDXL_vs_SSD-1B_ss_left_right_downblocks.csv <==
,model_qkvout_key,model_key,left_cka,right_cka
1,db.1.ats.0.tb.0.at1,down-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.993002057,0.993606687
2,,down-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.98858881,0.988589883
3,,down-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.991872191,0.992467046
4,,down-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.991188705,0.991579413
5,db.1.ats.0.tb.0.at2,down-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.984418035,0.964506745
6,,down-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.904008985,0.904830337
7,,down-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.986301541,0.986312747
8,,down-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.949961185,0.923770249
9,db.1.ats.0.tb.1.at1,down-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.992216468,0.992626548
10,,down-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.99241811,0.992384791
11,,down-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.990925908,0.991271973
12,,down-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.992149472,0.992043197
13,db.1.ats.0.tb.1.at2,down-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.965121925,0.935282588
14,,down-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.869996727,0.886669278
15,,down-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.984601617,0.983608246
16,,down-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.928281009,0.883516192
17,db.1.ats.1.tb.0.at1,down-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.990768433,0.991261303
18,,down-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.990350246,0.990859687
19,,down-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.991265595,0.991620839
20,,down-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.991636276,0.991644204
21,db.1.ats.1.tb.0.at2,down-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.956947803,0.918680191
22,,down-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.829659283,0.859203994
23,,down-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.98136723,0.980460525
24,,down-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.927487254,0.872885227
25,db.1.ats.1.tb.1.at1,down-blocks.1.attentions.1.transformer-blocks.1.attn1.,0.988269508,0.988594353
26,,down-blocks.1.attentions.1.transformer-blocks.1.attn1.,0.99075985,0.990878582
27,,down-blocks.1.attentions.1.transformer-blocks.1.attn1.,0.988307118,0.988629699
28,,down-blocks.1.attentions.1.transformer-blocks.1.attn1.,0.992134392,0.991775632
29,db.1.ats.1.tb.1.at2,down-blocks.1.attentions.1.transformer-blocks.1.attn2.,0.94532156,0.908380628
30,,down-blocks.1.attentions.1.transformer-blocks.1.attn2.,0.874107361,0.897826493
31,,down-blocks.1.attentions.1.transformer-blocks.1.attn2.,0.980052173,0.978415132
32,,down-blocks.1.attentions.1.transformer-blocks.1.attn2.,0.931282222,0.882435322
33,db.2.ats.0.tb.0.at1,down-blocks.2.attentions.0.transformer-blocks.0.attn1.,0.956306458,0.970642269
34,,down-blocks.2.attentions.0.transformer-blocks.0.attn1.,0.957756698,0.961086631
35,,down-blocks.2.attentions.0.transformer-blocks.0.attn1.,0.949643433,0.966380775
36,,down-blocks.2.attentions.0.transformer-blocks.0.attn1.,0.96518898,0.975654006
37,db.2.ats.0.tb.0.at2,down-blocks.2.attentions.0.transformer-blocks.0.attn2.,0.911582828,0.872073293
38,,down-blocks.2.attentions.0.transformer-blocks.0.attn2.,0.819056332,0.835837245
39,,down-blocks.2.attentions.0.transformer-blocks.0.attn2.,0.923624992,0.933215022
40,,down-blocks.2.attentions.0.transformer-blocks.0.attn2.,0.927185655,0.909087181
41,db.2.ats.0.tb.1.at1,down-blocks.2.attentions.0.transformer-blocks.1.attn1.,0.932726681,0.937294662
42,,down-blocks.2.attentions.0.transformer-blocks.1.attn1.,0.913520157,0.924941838
43,,down-blocks.2.attentions.0.transformer-blocks.1.attn1.,0.91837585,0.923470497
44,,down-blocks.2.attentions.0.transformer-blocks.1.attn1.,0.948521256,0.949028373
45,db.2.ats.0.tb.1.at2,down-blocks.2.attentions.0.transformer-blocks.1.attn2.,0.91533345,0.87558049
46,,down-blocks.2.attentions.0.transformer-blocks.1.attn2.,0.831522465,0.844324231
47,,down-blocks.2.attentions.0.transformer-blocks.1.attn2.,0.925935268,0.928369343
48,,down-blocks.2.attentions.0.transformer-blocks.1.attn2.,0.934689343,0.91961509
49,db.2.ats.0.tb.2.at1,down-blocks.2.attentions.0.transformer-blocks.2.attn1.,0.91727227,0.92405051
50,,down-blocks.2.attentions.0.transformer-blocks.2.attn1.,0.917309165,0.923416495
51,,down-blocks.2.attentions.0.transformer-blocks.2.attn1.,0.906004608,0.912069619
52,,down-blocks.2.attentions.0.transformer-blocks.2.attn1.,0.9413656,0.942363143
53,db.2.ats.0.tb.2.at2,down-blocks.2.attentions.0.transformer-blocks.2.attn2.,0.858657002,0.81611079
54,,down-blocks.2.attentions.0.transformer-blocks.2.attn2.,0.782398939,0.806146145
55,,down-blocks.2.attentions.0.transformer-blocks.2.attn2.,0.895822346,0.89216578
56,,down-blocks.2.attentions.0.transformer-blocks.2.attn2.,0.912400126,0.892901897
57,db.2.ats.0.tb.3.at1,down-blocks.2.attentions.0.transformer-blocks.3.attn1.,0.250717193,0.4215042
58,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.,0.443136394,0.251951814
59,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.,0.249084741,0.429118544
60,,down-blocks.2.attentions.0.transformer-blocks.3.attn1.,0.253676116,0.434355646
61,db.2.ats.0.tb.3.at2,down-blocks.2.attentions.0.transformer-blocks.3.attn2.,0.251220047,0.190148741
62,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.,0.26851508,0.249039978
63,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.,0.24988465,0.271942616
64,,down-blocks.2.attentions.0.transformer-blocks.3.attn2.,0.247465923,0.201170057
65,db.2.ats.1.tb.0.at1,down-blocks.2.attentions.1.transformer-blocks.0.attn1.,0.917901635,0.94583559
66,,down-blocks.2.attentions.1.transformer-blocks.0.attn1.,0.944338202,0.946880341
67,,down-blocks.2.attentions.1.transformer-blocks.0.attn1.,0.905656934,0.938034177
68,,down-blocks.2.attentions.1.transformer-blocks.0.attn1.,0.949331105,0.96444416
69,db.2.ats.1.tb.0.at2,down-blocks.2.attentions.1.transformer-blocks.0.attn2.,0.934392571,0.905068874
70,,down-blocks.2.attentions.1.transformer-blocks.0.attn2.,0.878428936,0.892887414
71,,down-blocks.2.attentions.1.transformer-blocks.0.attn2.,0.923976064,0.937339664
72,,down-blocks.2.attentions.1.transformer-blocks.0.attn2.,0.948269069,0.936621964
73,db.2.ats.1.tb.1.at1,down-blocks.2.attentions.1.transformer-blocks.1.attn1.,0.919161975,0.933663964
74,,down-blocks.2.attentions.1.transformer-blocks.1.attn1.,0.931921005,0.935683846
75,,down-blocks.2.attentions.1.transformer-blocks.1.attn1.,0.898865104,0.913447022
76,,down-blocks.2.attentions.1.transformer-blocks.1.attn1.,0.948331177,0.953289032
77,db.2.ats.1.tb.1.at2,down-blocks.2.attentions.1.transformer-blocks.1.attn2.,0.934401989,0.906015098
78,,down-blocks.2.attentions.1.transformer-blocks.1.attn2.,0.894847095,0.907346845
79,,down-blocks.2.attentions.1.transformer-blocks.1.attn2.,0.924971461,0.929447353
80,,down-blocks.2.attentions.1.transformer-blocks.1.attn2.,0.948984146,0.93889159
81,db.2.ats.1.tb.2.at1,down-blocks.2.attentions.1.transformer-blocks.2.attn1.,0.915140808,0.922813118
82,,down-blocks.2.attentions.1.transformer-blocks.2.attn1.,0.911529899,0.918348491
83,,down-blocks.2.attentions.1.transformer-blocks.2.attn1.,0.896491349,0.903142273
84,,down-blocks.2.attentions.1.transformer-blocks.2.attn1.,0.939713001,0.942188859
85,db.2.ats.1.tb.2.at2,down-blocks.2.attentions.1.transformer-blocks.2.attn2.,0.93228662,0.903676331
86,,down-blocks.2.attentions.1.transformer-blocks.2.attn2.,0.867384434,0.886591733
87,,down-blocks.2.attentions.1.transformer-blocks.2.attn2.,0.924267948,0.923796535
88,,down-blocks.2.attentions.1.transformer-blocks.2.attn2.,0.936588466,0.925177872
89,db.2.ats.1.tb.3.at1,down-blocks.2.attentions.1.transformer-blocks.3.attn1.,0.249457523,0.413300514
90,,down-blocks.2.attentions.1.transformer-blocks.3.attn1.,0.375567913,0.250409037
91,,down-blocks.2.attentions.1.transformer-blocks.3.attn1.,0.249739051,0.400710881
92,,down-blocks.2.attentions.1.transformer-blocks.3.attn1.,0.250418305,0.443552673
93,db.2.ats.1.tb.3.at2,down-blocks.2.attentions.1.transformer-blocks.3.attn2.,0.244987085,0.254892379
94,,down-blocks.2.attentions.1.transformer-blocks.3.attn2.,0.320525855,0.249671608
95,,down-blocks.2.attentions.1.transformer-blocks.3.attn2.,0.248806596,0.333352745
96,,down-blocks.2.attentions.1.transformer-blocks.3.attn2.,0.251511872,0.25191015

==> csv_files/Unet_SDXL_vs_SSD_1B_ss_left_right_up_blocks.csv <==
,model_qkvout_key,model_key,left_cka,right_cka
1,ub.0.attentions.0.tb.0.attn1,up-blocks.0.attentions.0.transformer-blocks.0.attn1.,0.924091041,0.946552098
2,,up-blocks.0.attentions.0.transformer-blocks.0.attn1.,0.946615994,0.943384349
3,,up-blocks.0.attentions.0.transformer-blocks.0.attn1.,0.918569684,0.939866185
4,,up-blocks.0.attentions.0.transformer-blocks.0.attn1.,0.953704834,0.966853976
5,ub.0.attentions.0.tb.0.attn2,up-blocks.0.attentions.0.transformer-blocks.0.attn2.,0.918263912,0.887299657
6,,up-blocks.0.attentions.0.transformer-blocks.0.attn2.,0.830823064,0.856194794
7,,up-blocks.0.attentions.0.transformer-blocks.0.attn2.,0.904912949,0.915614247
8,,up-blocks.0.attentions.0.transformer-blocks.0.attn2.,0.9329561,0.921304584
9,ub.0.attentions.0.tb.1.attn1,up-blocks.0.attentions.0.transformer-blocks.1.attn1.,0.924949169,0.932506561
10,,up-blocks.0.attentions.0.transformer-blocks.1.attn1.,0.933115959,0.931535423
11,,up-blocks.0.attentions.0.transformer-blocks.1.attn1.,0.908393025,0.91763097
12,,up-blocks.0.attentions.0.transformer-blocks.1.attn1.,0.949021339,0.953162372
13,ub.0.attentions.0.tb.1.attn2,up-blocks.0.attentions.0.transformer-blocks.1.attn2.,0.928121567,0.90851897
14,,up-blocks.0.attentions.0.transformer-blocks.1.attn2.,0.860566139,0.87826407
15,,up-blocks.0.attentions.0.transformer-blocks.1.attn2.,0.920271277,0.925182343
16,,up-blocks.0.attentions.0.transformer-blocks.1.attn2.,0.947444618,0.939972222
17,ub.0.attentions.0.tb.2.attn1,up-blocks.0.attentions.0.transformer-blocks.2.attn1.,0.913753986,0.920010865
18,,up-blocks.0.attentions.0.transformer-blocks.2.attn1.,0.904102683,0.905845642
19,,up-blocks.0.attentions.0.transformer-blocks.2.attn1.,0.899647713,0.906819522
20,,up-blocks.0.attentions.0.transformer-blocks.2.attn1.,0.938302815,0.94072926
21,ub.0.attentions.0.tb.2.attn2,up-blocks.0.attentions.0.transformer-blocks.2.attn2.,0.927058339,0.912158191
22,,up-blocks.0.attentions.0.transformer-blocks.2.attn2.,0.832333565,0.854928136
23,,up-blocks.0.attentions.0.transformer-blocks.2.attn2.,0.927789569,0.930561543
24,,up-blocks.0.attentions.0.transformer-blocks.2.attn2.,0.938322663,0.931246459
25,ub.0.attentions.0.tb.3.attn1,up-blocks.0.attentions.0.transformer-blocks.3.attn1.,0.250217259,0.388475686
26,,up-blocks.0.attentions.0.transformer-blocks.3.attn1.,0.400506586,0.248590186
27,,up-blocks.0.attentions.0.transformer-blocks.3.attn1.,0.249735594,0.38585642
28,,up-blocks.0.attentions.0.transformer-blocks.3.attn1.,0.251059145,0.424192756
29,ub.0.attentions.0.tb.3.attn2,up-blocks.0.attentions.0.transformer-blocks.3.attn2.,0.248414591,0.263326645
30,,up-blocks.0.attentions.0.transformer-blocks.3.attn2.,0.290537357,0.248722151
31,,up-blocks.0.attentions.0.transformer-blocks.3.attn2.,0.249264315,0.334468693
32,,up-blocks.0.attentions.0.transformer-blocks.3.attn2.,0.250208706,0.289750934
33,ub.0.attentions.1.tb.0.attn1,up-blocks.0.attentions.1.transformer-blocks.0.attn1.,0.941917717,0.95669955
34,,up-blocks.0.attentions.1.transformer-blocks.0.attn1.,0.962739348,0.963942409
35,,up-blocks.0.attentions.1.transformer-blocks.0.attn1.,0.934359729,0.949564457
36,,up-blocks.0.attentions.1.transformer-blocks.0.attn1.,0.968794703,0.976109207
37,ub.0.attentions.1.tb.0.attn2,up-blocks.0.attentions.1.transformer-blocks.0.attn2.,0.920875847,0.892771363
38,,up-blocks.0.attentions.1.transformer-blocks.0.attn2.,0.835071683,0.854673982
39,,up-blocks.0.attentions.1.transformer-blocks.0.attn2.,0.91350162,0.92639029
40,,up-blocks.0.attentions.1.transformer-blocks.0.attn2.,0.930554092,0.921007276
41,ub.0.attentions.1.tb.1.attn1,up-blocks.0.attentions.1.transformer-blocks.1.attn1.,0.939016044,0.944971681
42,,up-blocks.0.attentions.1.transformer-blocks.1.attn1.,0.950577378,0.952219784
43,,up-blocks.0.attentions.1.transformer-blocks.1.attn1.,0.930104911,0.935441196
44,,up-blocks.0.attentions.1.transformer-blocks.1.attn1.,0.961198926,0.963410258
45,ub.0.attentions.1.tb.1.attn2,up-blocks.0.attentions.1.transformer-blocks.1.attn2.,0.932345271,0.917969584
46,,up-blocks.0.attentions.1.transformer-blocks.1.attn2.,0.871753097,0.888820052
47,,up-blocks.0.attentions.1.transformer-blocks.1.attn2.,0.931948364,0.938335717
48,,up-blocks.0.attentions.1.transformer-blocks.1.attn2.,0.944137871,0.936330974
49,ub.0.attentions.1.tb.2.attn1,up-blocks.0.attentions.1.transformer-blocks.2.attn1.,0.925060153,0.930744469
50,,up-blocks.0.attentions.1.transformer-blocks.2.attn1.,0.927683353,0.930753887
51,,up-blocks.0.attentions.1.transformer-blocks.2.attn1.,0.912784934,0.917660534
52,,up-blocks.0.attentions.1.transformer-blocks.2.attn1.,0.95017755,0.950447679
53,ub.0.attentions.1.tb.2.attn2,up-blocks.0.attentions.1.transformer-blocks.2.attn2.,0.924996197,0.9122926
54,,up-blocks.0.attentions.1.transformer-blocks.2.attn2.,0.855137348,0.87504226
55,,up-blocks.0.attentions.1.transformer-blocks.2.attn2.,0.931805253,0.935349166
56,,up-blocks.0.attentions.1.transformer-blocks.2.attn2.,0.944838345,0.938793302
57,ub.0.attentions.1.tb.3.attn1,up-blocks.0.attentions.1.transformer-blocks.3.attn1.,0.249994084,0.406993568
58,,up-blocks.0.attentions.1.transformer-blocks.3.attn1.,0.433835685,0.249991626
59,,up-blocks.0.attentions.1.transformer-blocks.3.attn1.,0.251299471,0.417571247
60,,up-blocks.0.attentions.1.transformer-blocks.3.attn1.,0.248456284,0.431804508
61,ub.0.attentions.1.tb.3.attn2,up-blocks.0.attentions.1.transformer-blocks.3.attn2.,0.24985674,0.264802426
62,,up-blocks.0.attentions.1.transformer-blocks.3.attn2.,0.319332898,0.251938701
63,,up-blocks.0.attentions.1.transformer-blocks.3.attn2.,0.248323008,0.359234065
64,,up-blocks.0.attentions.1.transformer-blocks.3.attn2.,0.253703773,0.299355686
65,ub.0.attentions.2.tb.0.attn1,up-blocks.0.attentions.2.transformer-blocks.0.attn1.,0.967424214,0.973402977
66,,up-blocks.0.attentions.2.transformer-blocks.0.attn1.,0.976594746,0.977022171
67,,up-blocks.0.attentions.2.transformer-blocks.0.attn1.,0.963898301,0.968896985
68,,up-blocks.0.attentions.2.transformer-blocks.0.attn1.,0.98030746,0.982480824
69,ub.0.attentions.2.tb.0.attn2,up-blocks.0.attentions.2.transformer-blocks.0.attn2.,0.925171494,0.894946218
70,,up-blocks.0.attentions.2.transformer-blocks.0.attn2.,0.83558166,0.863820732
71,,up-blocks.0.attentions.2.transformer-blocks.0.attn2.,0.922278762,0.925939381
72,,up-blocks.0.attentions.2.transformer-blocks.0.attn2.,0.929336369,0.911926866
73,ub.0.attentions.2.tb.1.attn1,up-blocks.0.attentions.2.transformer-blocks.1.attn1.,0.965595424,0.967143178
74,,up-blocks.0.attentions.2.transformer-blocks.1.attn1.,0.969239354,0.970474422
75,,up-blocks.0.attentions.2.transformer-blocks.1.attn1.,0.960082412,0.961712062
76,,up-blocks.0.attentions.2.transformer-blocks.1.attn1.,0.977005959,0.97677362
77,ub.0.attentions.2.tb.1.attn2,up-blocks.0.attentions.2.transformer-blocks.1.attn2.,0.948035717,0.931106925
78,,up-blocks.0.attentions.2.transformer-blocks.1.attn2.,0.893031716,0.907500386
79,,up-blocks.0.attentions.2.transformer-blocks.1.attn2.,0.945875645,0.946572423
80,,up-blocks.0.attentions.2.transformer-blocks.1.attn2.,0.958831787,0.950939775
81,ub.0.attentions.2.tb.2.attn1,up-blocks.0.attentions.2.transformer-blocks.2.attn1.,0.96637094,0.967009366
82,,up-blocks.0.attentions.2.transformer-blocks.2.attn1.,0.958568931,0.959990025
83,,up-blocks.0.attentions.2.transformer-blocks.2.attn1.,0.959183872,0.960358262
84,,up-blocks.0.attentions.2.transformer-blocks.2.attn1.,0.974226475,0.973448873
85,ub.0.attentions.2.tb.2.attn2,up-blocks.0.attentions.2.transformer-blocks.2.attn2.,0.945502937,0.928723812
86,,up-blocks.0.attentions.2.transformer-blocks.2.attn2.,0.887594342,0.900764763
87,,up-blocks.0.attentions.2.transformer-blocks.2.attn2.,0.947486579,0.946863055
88,,up-blocks.0.attentions.2.transformer-blocks.2.attn2.,0.960089087,0.953740895
89,ub.0.attentions.2.tb.3.attn1,up-blocks.0.attentions.2.transformer-blocks.3.attn1.,0.957943916,0.958166242
90,,up-blocks.0.attentions.2.transformer-blocks.3.attn1.,0.93643558,0.939104676
91,,up-blocks.0.attentions.2.transformer-blocks.3.attn1.,0.949026406,0.9499259
92,,up-blocks.0.attentions.2.transformer-blocks.3.attn1.,0.961434364,0.959121883
93,ub.0.attentions.2.tb.3.attn2,up-blocks.0.attentions.2.transformer-blocks.3.attn2.,0.933412373,0.911910892
94,,up-blocks.0.attentions.2.transformer-blocks.3.attn2.,0.83493793,0.854895234
95,,up-blocks.0.attentions.2.transformer-blocks.3.attn2.,0.933901131,0.930279911
96,,up-blocks.0.attentions.2.transformer-blocks.3.attn2.,0.942199111,0.935514629
97,ub.0.attentions.2.tb.4.attn1,up-blocks.0.attentions.2.transformer-blocks.4.attn1.,0.250610054,0.427395582
98,,up-blocks.0.attentions.2.transformer-blocks.4.attn1.,0.435422271,0.250814021
99,,up-blocks.0.attentions.2.transformer-blocks.4.attn1.,0.252136052,0.428133339
100,,up-blocks.0.attentions.2.transformer-blocks.4.attn1.,0.253121465,0.438747495
101,ub.0.attentions.2.tb.4.attn2,up-blocks.0.attentions.2.transformer-blocks.4.attn2.,0.252883971,0.250424445
102,,up-blocks.0.attentions.2.transformer-blocks.4.attn2.,0.325053751,0.256710589
103,,up-blocks.0.attentions.2.transformer-blocks.4.attn2.,0.25096786,0.304947734
104,,up-blocks.0.attentions.2.transformer-blocks.4.attn2.,0.257911623,0.293573499
105,ub.0.attentions.2.tb.5.attn1,up-blocks.0.attentions.2.transformer-blocks.5.attn1.,0.249657318,0.417972565
106,,up-blocks.0.attentions.2.transformer-blocks.5.attn1.,0.38560909,0.249353692
107,,up-blocks.0.attentions.2.transformer-blocks.5.attn1.,0.250641346,0.422254652
108,,up-blocks.0.attentions.2.transformer-blocks.5.attn1.,0.25019154,0.397624016
109,ub.0.attentions.2.tb.5.attn2,up-blocks.0.attentions.2.transformer-blocks.5.attn2.,0.244488195,0.2488157
110,,up-blocks.0.attentions.2.transformer-blocks.5.attn2.,0.309692889,0.246569604
111,,up-blocks.0.attentions.2.transformer-blocks.5.attn2.,0.246446684,0.291398287
112,,up-blocks.0.attentions.2.transformer-blocks.5.attn2.,0.245490283,0.283586144
113,ub.0.attentions.2.tb.6.attn1,up-blocks.0.attentions.2.transformer-blocks.6.attn1.,0.246377438,0.407730728
114,,up-blocks.0.attentions.2.transformer-blocks.6.attn1.,0.368905932,0.247323439
115,,up-blocks.0.attentions.2.transformer-blocks.6.attn1.,0.246918634,0.404206187
116,,up-blocks.0.attentions.2.transformer-blocks.6.attn1.,0.249213964,0.396702915
117,ub.0.attentions.2.tb.6.attn2,up-blocks.0.attentions.2.transformer-blocks.6.attn2.,0.254596025,0.22010462
118,,up-blocks.0.attentions.2.transformer-blocks.6.attn2.,0.284755081,0.252273321
119,,up-blocks.0.attentions.2.transformer-blocks.6.attn2.,0.250090748,0.271196425
120,,up-blocks.0.attentions.2.transformer-blocks.6.attn2.,0.255130142,0.240567952
121,ub.0.attentions.2.tb.7.attn1,up-blocks.0.attentions.2.transformer-blocks.7.attn1.,0.248018712,0.413820803
122,,up-blocks.0.attentions.2.transformer-blocks.7.attn1.,0.390479594,0.248955607
123,,up-blocks.0.attentions.2.transformer-blocks.7.attn1.,0.248620391,0.411290795
124,,up-blocks.0.attentions.2.transformer-blocks.7.attn1.,0.249560863,0.403090775
125,ub.0.attentions.2.tb.7.attn2,up-blocks.0.attentions.2.transformer-blocks.7.attn2.,0.248637766,0.217439368
126,,up-blocks.0.attentions.2.transformer-blocks.7.attn2.,0.291377068,0.249816269
127,,up-blocks.0.attentions.2.transformer-blocks.7.attn2.,0.249881461,0.270526707
128,,up-blocks.0.attentions.2.transformer-blocks.7.attn2.,0.248330086,0.245026991
129,ub.0.attentions.2.tb.8.attn1,up-blocks.0.attentions.2.transformer-blocks.8.attn1.,0.953567386,0.952425599
130,,up-blocks.0.attentions.2.transformer-blocks.8.attn1.,0.949036717,0.949771047
131,,up-blocks.0.attentions.2.transformer-blocks.8.attn1.,0.947244763,0.946690917
132,,up-blocks.0.attentions.2.transformer-blocks.8.attn1.,0.960346103,0.956636131
133,ub.0.attentions.2.tb.8.attn2,up-blocks.0.attentions.2.transformer-blocks.8.attn2.,0.829121113,0.806202531
134,,up-blocks.0.attentions.2.transformer-blocks.8.attn2.,0.792084932,0.81508553
135,,up-blocks.0.attentions.2.transformer-blocks.8.attn2.,0.891339779,0.881123543
136,,up-blocks.0.attentions.2.transformer-blocks.8.attn2.,0.875247955,0.85238111
137,ub.0.attentions.2.tb.9.attn1,up-blocks.0.attentions.2.transformer-blocks.9.attn1.,0.950583816,0.948566079
138,,up-blocks.0.attentions.2.transformer-blocks.9.attn1.,0.947230041,0.94915849
139,,up-blocks.0.attentions.2.transformer-blocks.9.attn1.,0.947146118,0.945580125
140,,up-blocks.0.attentions.2.transformer-blocks.9.attn1.,0.961829543,0.958625317
141,ub.0.attentions.2.tb.9.attn2,up-blocks.0.attentions.2.transformer-blocks.9.attn2.,0.844523311,0.82553494
142,,up-blocks.0.attentions.2.transformer-blocks.9.attn2.,0.828461289,0.853713334
143,,up-blocks.0.attentions.2.transformer-blocks.9.attn2.,0.890394807,0.881355762
144,,up-blocks.0.attentions.2.transformer-blocks.9.attn2.,0.875180244,0.848930955
145,ub.1.attentions.0.tb.0.attn1,up-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.988682747,0.9890486
146,,up-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.995094955,0.995024085
147,,up-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.986677647,0.98636359
148,,up-blocks.1.attentions.0.transformer-blocks.0.attn1.,0.99674356,0.996915042
149,ub.1.attentions.0.tb.0.attn2,up-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.961268544,0.937738419
150,,up-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.906745255,0.914099693
151,,up-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.983027577,0.982110143
152,,up-blocks.1.attentions.0.transformer-blocks.0.attn2.,0.943290353,0.91997242
153,ub.1.attentions.0.tb.1.attn1,up-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.990505815,0.990283191
154,,up-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.995009422,0.995045185
155,,up-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.98923856,0.988717258
156,,up-blocks.1.attentions.0.transformer-blocks.1.attn1.,0.994048893,0.993923187
157,ub.1.attentions.0.tb.1.attn2,up-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.966862559,0.947641492
158,,up-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.939269185,0.943725944
159,,up-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.985896885,0.984660625
160,,up-blocks.1.attentions.0.transformer-blocks.1.attn2.,0.952824116,0.934888363
161,ub.1.attentions.1.tb.0.attn1,up-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.874180913,0.892926097
162,,up-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.863470197,0.806673527
163,,up-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.871843934,0.878047585
164,,up-blocks.1.attentions.1.transformer-blocks.0.attn1.,0.905986488,0.913612962
165,ub.1.attentions.1.tb.0.attn2,up-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.818909466,0.722442746
166,,up-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.637925565,0.653707147
167,,up-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.857418239,0.852495313
168,,up-blocks.1.attentions.1.transformer-blocks.0.attn2.,0.772864282,0.680931926
169,ub.1.attentions.2.tb.0.attn1,up-blocks.1.attentions.2.transformer-blocks.0.attn1.,0.919716179,0.931338012
170,,up-blocks.1.attentions.2.transformer-blocks.0.attn1.,0.892683685,0.863765538
171,,up-blocks.1.attentions.2.transformer-blocks.0.attn1.,0.913091362,0.919222951
172,,up-blocks.1.attentions.2.transformer-blocks.0.attn1.,0.920829892,0.927515984
173,ub.1.attentions.2.tb.0.attn2,up-blocks.1.attentions.2.transformer-blocks.0.attn2.,0.874068439,0.80347693
174,,up-blocks.1.attentions.2.transformer-blocks.0.attn2.,0.648865342,0.669129312
175,,up-blocks.1.attentions.2.transformer-blocks.0.attn2.,0.895732284,0.893198967
176,,up-blocks.1.attentions.2.transformer-blocks.0.attn2.,0.800417781,0.704708457

==> csv_files/Unet_sd-1.5_vs_eff-v1_ss_left_right.csv <==
,model_qkvout_key,model_key,left_cka,right_cka
1,db.1.attentions.0.attn1,db.1.attentions.0.transformer-blocks.0.attn1.,0.946304798,0.953299403
2,,db.1.attentions.0.transformer-blocks.0.attn1.,0.949820042,0.946870983
3,,db.1.attentions.0.transformer-blocks.0.attn1.,0.939648271,0.946420789
4,,db.1.attentions.0.transformer-blocks.0.attn1.,0.940863132,0.948441029
5,db.1.attentions.0.attn2,db.1.attentions.0.transformer-blocks.0.attn2.,0.952946305,0.947274029
6,,db.1.attentions.0.transformer-blocks.0.attn2.,0.851112068,0.837005258
7,,db.1.attentions.0.transformer-blocks.0.attn2.,0.941388607,0.943677545
8,,db.1.attentions.0.transformer-blocks.0.attn2.,0.888996959,0.885778546
9,db.1.attentions.1.attn1,db.1.attentions.1.transformer-blocks.0.attn1.,0.977257431,0.975549102
10,,db.1.attentions.1.transformer-blocks.0.attn1.,0.97473228,0.975433052
11,,db.1.attentions.1.transformer-blocks.0.attn1.,0.976638794,0.975077808
12,,db.1.attentions.1.transformer-blocks.0.attn1.,0.973031044,0.97262156
13,db.1.attentions.1.attn2,db.1.attentions.1.transformer-blocks.0.attn2.,0.952678025,0.943206012
14,,db.1.attentions.1.transformer-blocks.0.attn2.,0.834664524,0.819296658
15,,db.1.attentions.1.transformer-blocks.0.attn2.,0.949288547,0.945739865
16,,db.1.attentions.1.transformer-blocks.0.attn2.,0.888392091,0.889646173
17,db.2.attentions.0.attn1,db.2.attentions.0.transformer-blocks.0.attn1.,0.987274051,0.98746413
18,,db.2.attentions.0.transformer-blocks.0.attn1.,0.983670115,0.983729362
19,,db.2.attentions.0.transformer-blocks.0.attn1.,0.988487065,0.988439083
20,,db.2.attentions.0.transformer-blocks.0.attn1.,0.987695515,0.98804903
21,db.2.attentions.0.attn2,db.2.attentions.0.transformer-blocks.0.attn2.,0.979042709,0.981055617
22,,db.2.attentions.0.transformer-blocks.0.attn2.,0.98214674,0.980924308
23,,db.2.attentions.0.transformer-blocks.0.attn2.,0.972691178,0.971602082
24,,db.2.attentions.0.transformer-blocks.0.attn2.,0.984506607,0.987232089
25,db.2.attentions.1.attn1,db.2.attentions.1.transformer-blocks.0.attn1.,0.990491211,0.990595996
26,,db.2.attentions.1.transformer-blocks.0.attn1.,0.991120338,0.991345763
27,,db.2.attentions.1.transformer-blocks.0.attn1.,0.988566756,0.988390148
28,,db.2.attentions.1.transformer-blocks.0.attn1.,0.992743015,0.992877483
29,db.2.attentions.1.attn2,db.2.attentions.1.transformer-blocks.0.attn2.,0.987762272,0.989323616
30,,db.2.attentions.1.transformer-blocks.0.attn2.,0.987508893,0.987649322
31,,db.2.attentions.1.transformer-blocks.0.attn2.,0.984596372,0.98414439
32,,db.2.attentions.1.transformer-blocks.0.attn2.,0.99127686,0.992911041
33,mb.attentions.0.attn1,mb.attentions.0.transformer-blocks.0.attn1.,0.993375421,0.992802262
34,,mb.attentions.0.transformer-blocks.0.attn1.,0.992597699,0.9926337
35,,mb.attentions.0.transformer-blocks.0.attn1.,0.992881477,0.992481887
36,,mb.attentions.0.transformer-blocks.0.attn1.,0.993689537,0.993389249
37,mb.attentions.0.attn2,mb.attentions.0.transformer-blocks.0.attn2.,0.991306126,0.992775083
38,,mb.attentions.0.transformer-blocks.0.attn2.,0.989804089,0.990186691
39,,mb.attentions.0.transformer-blocks.0.attn2.,0.989795029,0.989946485
40,,mb.attentions.0.transformer-blocks.0.attn2.,0.996353626,0.996838927
41,ub.1.attentions.0.attn1,ub.1.attentions.0.transformer-blocks.0.attn1.,0.977755427,0.979079425
42,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.984788239,0.984544456
43,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.976172268,0.977016091
44,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.986552894,0.98724252
45,ub.1.attentions.0.attn2,ub.1.attentions.0.transformer-blocks.0.attn2.,0.971839309,0.974665344
46,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.976489186,0.975687683
47,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.963382065,0.962881207
48,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.982500553,0.984615982
49,ub.1.attentions.1.attn1,ub.1.attentions.1.transformer-blocks.0.attn1.,0.987223804,0.987293124
50,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.988109708,0.98793143
51,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.98577702,0.985537529
52,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.990668178,0.990400612
53,ub.1.attentions.1.attn2,ub.1.attentions.1.transformer-blocks.0.attn2.,0.980419159,0.982391834
54,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.984332085,0.983845115
55,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.971779466,0.970947742
56,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.988580525,0.989823461
57,ub.1.attentions.2.attn1,ub.1.attentions.2.transformer-blocks.0.attn1.,0.979940712,0.980491161
58,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.984809697,0.984020889
59,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.979357839,0.979320824
60,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.981107593,0.981938362
61,ub.1.attentions.2.attn2,ub.1.attentions.2.transformer-blocks.0.attn2.,0.979379296,0.981864154
62,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.976952195,0.975979924
63,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.966420174,0.965218902
64,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.984738529,0.986967444
65,ub.2.attentions.0.attn1,ub.2.attentions.0.transformer-blocks.0.attn1.,0.993820488,0.993150532
66,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.995916843,0.996189952
67,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.992479503,0.991678119
68,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.994249701,0.993844688
69,ub.2.attentions.0.attn2,ub.2.attentions.0.transformer-blocks.0.attn2.,0.974872291,0.972507596
70,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.949738204,0.951212883
71,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.975242257,0.974134624
72,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.993253231,0.993125439
73,ub.2.attentions.1.attn1,ub.2.attentions.1.transformer-blocks.0.attn1.,0.992095649,0.991052806
74,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.990898907,0.991297603
75,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.992910862,0.991445661
76,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.991100609,0.990803421
77,ub.2.attentions.1.attn2,ub.2.attentions.1.transformer-blocks.0.attn2.,0.979240417,0.978520095
78,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.962059677,0.960926533
79,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.982129574,0.980201244
80,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.979554296,0.980347812
81,ub.2.attentions.2.attn1,ub.2.attentions.2.transformer-blocks.0.attn1.,0.983979404,0.983326912
82,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.984178722,0.984377742
83,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.986395955,0.984798431
84,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.980846763,0.980659187
85,ub.2.attentions.2.attn2,ub.2.attentions.2.transformer-blocks.0.attn2.,0.963487923,0.964292347
86,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.938087642,0.934695721
87,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.966900945,0.965083599
88,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.956957817,0.961130798

==> csv_files/Unet_sd-1.5_vs_rv-3.0_ss_left_right.csv <==
,model_qkvout_key,model_key,left_cka,right_cka
1,db.0.attentions.0.attn1,db.0.attentions.0.transformer-blocks.0.attn1.,0.999992728,0.999994099
2,,db.0.attentions.0.transformer-blocks.0.attn1.,0.999993205,0.999994099
3,,db.0.attentions.0.transformer-blocks.0.attn1.,0.999993443,0.999994278
4,,db.0.attentions.0.transformer-blocks.0.attn1.,0.999995351,0.99999553
5,db.0.attentions.0.attn2,db.0.attentions.0.transformer-blocks.0.attn2.,0.999994934,0.948426723
6,,db.0.attentions.0.transformer-blocks.0.attn2.,0.999997914,0.999998927
7,,db.0.attentions.0.transformer-blocks.0.attn2.,0.999996662,0.999996364
8,,db.0.attentions.0.transformer-blocks.0.attn2.,0.999996364,0.895955563
9,db.0.attentions.1.attn1,db.0.attentions.1.transformer-blocks.0.attn1.,0.999992192,0.999992728
10,,db.0.attentions.1.transformer-blocks.0.attn1.,0.999993443,0.999992549
11,,db.0.attentions.1.transformer-blocks.0.attn1.,0.999991894,0.999992549
12,,db.0.attentions.1.transformer-blocks.0.attn1.,0.999993801,0.999993443
13,db.0.attentions.1.attn2,db.0.attentions.1.transformer-blocks.0.attn2.,0.999994278,0.91779393
14,,db.0.attentions.1.transformer-blocks.0.attn2.,0.999998271,0.999997914
15,,db.0.attentions.1.transformer-blocks.0.attn2.,0.99999702,0.999996662
16,,db.0.attentions.1.transformer-blocks.0.attn2.,0.999997258,0.798954844
17,db.1.attentions.0.attn1,db.1.attentions.0.transformer-blocks.0.attn1.,0.979549587,0.980216861
18,,db.1.attentions.0.transformer-blocks.0.attn1.,0.984339058,0.983360767
19,,db.1.attentions.0.transformer-blocks.0.attn1.,0.979723573,0.980302155
20,,db.1.attentions.0.transformer-blocks.0.attn1.,0.978314877,0.97924298
21,db.1.attentions.0.attn2,db.1.attentions.0.transformer-blocks.0.attn2.,0.949990928,0.941316128
22,,db.1.attentions.0.transformer-blocks.0.attn2.,0.84931612,0.848871052
23,,db.1.attentions.0.transformer-blocks.0.attn2.,0.947251439,0.947055221
24,,db.1.attentions.0.transformer-blocks.0.attn2.,0.919541955,0.912005603
25,db.1.attentions.1.attn1,db.1.attentions.1.transformer-blocks.0.attn1.,0.983180404,0.982578099
26,,db.1.attentions.1.transformer-blocks.0.attn1.,0.984181702,0.984152019
27,,db.1.attentions.1.transformer-blocks.0.attn1.,0.983971417,0.983606339
28,,db.1.attentions.1.transformer-blocks.0.attn1.,0.980151832,0.979986966
29,db.1.attentions.1.attn2,db.1.attentions.1.transformer-blocks.0.attn2.,0.947324634,0.935582757
30,,db.1.attentions.1.transformer-blocks.0.attn2.,0.808371902,0.810989499
31,,db.1.attentions.1.transformer-blocks.0.attn2.,0.949862838,0.944531322
32,,db.1.attentions.1.transformer-blocks.0.attn2.,0.89276588,0.885306478
33,db.2.attentions.0.attn1,db.2.attentions.0.transformer-blocks.0.attn1.,0.975604892,0.978232861
34,,db.2.attentions.0.transformer-blocks.0.attn1.,0.973766804,0.972861111
35,,db.2.attentions.0.transformer-blocks.0.attn1.,0.976424694,0.979075611
36,,db.2.attentions.0.transformer-blocks.0.attn1.,0.971735477,0.974164307
37,db.2.attentions.0.attn2,db.2.attentions.0.transformer-blocks.0.attn2.,0.943249106,0.944303632
38,,db.2.attentions.0.transformer-blocks.0.attn2.,0.921614528,0.91937685
39,,db.2.attentions.0.transformer-blocks.0.attn2.,0.935051262,0.931958377
40,,db.2.attentions.0.transformer-blocks.0.attn2.,0.937757373,0.946414948
41,db.2.attentions.1.attn1,db.2.attentions.1.transformer-blocks.0.attn1.,0.972821355,0.974795043
42,,db.2.attentions.1.transformer-blocks.0.attn1.,0.978952587,0.97797662
43,,db.2.attentions.1.transformer-blocks.0.attn1.,0.971523404,0.973469734
44,,db.2.attentions.1.transformer-blocks.0.attn1.,0.974746823,0.976592422
45,db.2.attentions.1.attn2,db.2.attentions.1.transformer-blocks.0.attn2.,0.948829174,0.954645336
46,,db.2.attentions.1.transformer-blocks.0.attn2.,0.928495705,0.926547706
47,,db.2.attentions.1.transformer-blocks.0.attn2.,0.942037761,0.941211045
48,,db.2.attentions.1.transformer-blocks.0.attn2.,0.945972919,0.954325318
49,mb.attentions.0.attn1,mb.attentions.0.transformer-blocks.0.attn1.,0.95636481,0.960774541
50,,mb.attentions.0.transformer-blocks.0.attn1.,0.95979321,0.95952642
51,,mb.attentions.0.transformer-blocks.0.attn1.,0.949094296,0.954398453
52,,mb.attentions.0.transformer-blocks.0.attn1.,0.968195617,0.975660503
53,mb.attentions.0.attn2,mb.attentions.0.transformer-blocks.0.attn2.,0.937197864,0.939419866
54,,mb.attentions.0.transformer-blocks.0.attn2.,0.930074871,0.929676831
55,,mb.attentions.0.transformer-blocks.0.attn2.,0.927344322,0.931307793
56,,mb.attentions.0.transformer-blocks.0.attn2.,0.953898132,0.959075928
57,ub.1.attentions.0.attn1,ub.1.attentions.0.transformer-blocks.0.attn1.,0.970383644,0.97086668
58,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.981368065,0.980447173
59,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.970336139,0.970749021
60,,ub.1.attentions.0.transformer-blocks.0.attn1.,0.980122447,0.981017709
61,ub.1.attentions.0.attn2,ub.1.attentions.0.transformer-blocks.0.attn2.,0.957105517,0.962315679
62,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.945114434,0.942730427
63,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.948536992,0.948225856
64,,ub.1.attentions.0.transformer-blocks.0.attn2.,0.961470723,0.967321217
65,ub.1.attentions.1.attn1,ub.1.attentions.1.transformer-blocks.0.attn1.,0.977323651,0.977337956
66,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.978218079,0.977534652
67,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.978599072,0.978571773
68,,ub.1.attentions.1.transformer-blocks.0.attn1.,0.980074584,0.980309784
69,ub.1.attentions.1.attn2,ub.1.attentions.1.transformer-blocks.0.attn2.,0.960260868,0.965281606
70,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.953762352,0.951490283
71,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.946266472,0.945539117
72,,ub.1.attentions.1.transformer-blocks.0.attn2.,0.967521787,0.972420514
73,ub.1.attentions.2.attn1,ub.1.attentions.2.transformer-blocks.0.attn1.,0.969431221,0.96984911
74,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.982412636,0.981121361
75,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.970108867,0.970286012
76,,ub.1.attentions.2.transformer-blocks.0.attn1.,0.977498651,0.97822696
77,ub.1.attentions.2.attn2,ub.1.attentions.2.transformer-blocks.0.attn2.,0.954289556,0.959954739
78,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.94215095,0.937566161
79,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.937957287,0.936444283
80,,ub.1.attentions.2.transformer-blocks.0.attn2.,0.961101055,0.967657685
81,ub.2.attentions.0.attn1,ub.2.attentions.0.transformer-blocks.0.attn1.,0.985153973,0.984115422
82,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.99101764,0.99063766
83,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.985171497,0.984783649
84,,ub.2.attentions.0.transformer-blocks.0.attn1.,0.987904072,0.987523258
85,ub.2.attentions.0.attn2,ub.2.attentions.0.transformer-blocks.0.attn2.,0.966823399,0.963324428
86,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.937206566,0.93517971
87,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.960775197,0.958628833
88,,ub.2.attentions.0.transformer-blocks.0.attn2.,0.979211152,0.979248881
89,ub.2.attentions.1.attn1,ub.2.attentions.1.transformer-blocks.0.attn1.,0.987232506,0.986486137
90,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.989564598,0.988725364
91,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.986259162,0.985761046
92,,ub.2.attentions.1.transformer-blocks.0.attn1.,0.98622638,0.986736119
93,ub.2.attentions.1.attn2,ub.2.attentions.1.transformer-blocks.0.attn2.,0.961639702,0.959198594
94,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.928893387,0.925548553
95,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.963049054,0.961772084
96,,ub.2.attentions.1.transformer-blocks.0.attn2.,0.960211277,0.960503876
97,ub.2.attentions.2.attn1,ub.2.attentions.2.transformer-blocks.0.attn1.,0.983996987,0.983193278
98,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.988156319,0.987359047
99,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.986069202,0.985262096
100,,ub.2.attentions.2.transformer-blocks.0.attn1.,0.982445717,0.982638359
101,ub.2.attentions.2.attn2,ub.2.attentions.2.transformer-blocks.0.attn2.,0.963109136,0.96015054
102,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.923784614,0.918939769
103,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.960253894,0.958673358
104,,ub.2.attentions.2.transformer-blocks.0.attn2.,0.957726836,0.958356857
105,ub.3.attentions.0.attn1,ub.3.attentions.0.transformer-blocks.0.attn1.,0.999992549,0.999993443
106,,ub.3.attentions.0.transformer-blocks.0.attn1.,0.999991715,0.999992549
107,,ub.3.attentions.0.transformer-blocks.0.attn1.,0.999991715,0.999993443
108,,ub.3.attentions.0.transformer-blocks.0.attn1.,0.999992728,0.999992371
109,ub.3.attentions.0.attn2,ub.3.attentions.0.transformer-blocks.0.attn2.,0.999996006,0.927840114
110,,ub.3.attentions.0.transformer-blocks.0.attn2.,0.999998093,0.999998748
111,,ub.3.attentions.0.transformer-blocks.0.attn2.,0.999996185,0.999996364
112,,ub.3.attentions.0.transformer-blocks.0.attn2.,0.99999702,0.799726605
113,ub.3.attentions.1.attn1,ub.3.attentions.1.transformer-blocks.0.attn1.,0.999989808,0.999991894
114,,ub.3.attentions.1.transformer-blocks.0.attn1.,0.999992371,0.999993443
115,,ub.3.attentions.1.transformer-blocks.0.attn1.,0.999991715,0.999993205
116,,ub.3.attentions.1.transformer-blocks.0.attn1.,0.999993026,0.999993205
117,ub.3.attentions.1.attn2,ub.3.attentions.1.transformer-blocks.0.attn2.,0.999996006,0.937557697
118,,ub.3.attentions.1.transformer-blocks.0.attn2.,0.999997914,0.999998271
119,,ub.3.attentions.1.transformer-blocks.0.attn2.,0.999996006,0.999995351
120,,ub.3.attentions.1.transformer-blocks.0.attn2.,0.999996185,0.87872535
121,ub.3.attentions.2.attn1,ub.3.attentions.2.transformer-blocks.0.attn1.,0.999994099,0.999994457
122,,ub.3.attentions.2.transformer-blocks.0.attn1.,0.999994278,0.999994934
123,,ub.3.attentions.2.transformer-blocks.0.attn1.,0.999994934,0.999995112
124,,ub.3.attentions.2.transformer-blocks.0.attn1.,0.999995112,0.999995351
125,ub.3.attentions.2.attn2,ub.3.attentions.2.transformer-blocks.0.attn2.,0.999996006,0.933262646
126,,ub.3.attentions.2.transformer-blocks.0.attn2.,0.999999166,0.999998569
127,,ub.3.attentions.2.transformer-blocks.0.attn2.,0.99999553,0.999997437
128,,ub.3.attentions.2.transformer-blocks.0.attn2.,0.999998748,0.893978119
